Production of muons from heavy-flavour hadron decays in p-Pb collisions at $\sqrt{s_{\rm NN}} = 5.02$ TeV

The production of muons from heavy-flavour hadron decays in p-Pb collisions at $\sqrt{{\textit s}_{\rm NN}}=5.02$ TeV was studied for $2 < p_{\rm T} < 16$ GeV/$c$ with the ALICE detector at the CERN LHC. The measurement was performed at forward (p-going direction) and backward (Pb-going direction) rapidity, in the ranges of rapidity in the center-of-mass system (cms) $2.03<y_{\rm cms}<3.53$ and $-4.46<y_{\rm cms}<-2.96$, respectively. The production cross sections and nuclear modification factors are presented as a function of transverse momentum ($p_{\rm T}$). At forward rapidity, the nuclear modification factor is compatible with unity while at backward rapidity, in the interval $2.5<p_{\rm T}<3.5$ GeV/$c$, it is above unity by more than 2$\sigma$. The ratio of the forward-to-backward production cross sections is also measured in the overlapping interval $2.96 < \vert y_{\rm cms} \vert < 3.53$ and is smaller than unity by 3.7$\sigma$ in $2.5<p_{\rm T}<3.5$ GeV/$c$. The data are described by model calculations including cold nuclear matter effects.

==> AliRpPbHFM.yaml <==
*reference: ARXIV:17XX.XXXXX : 2017
*reference: CERN-PH-EP-2017-XXX : 2017
*author:    ADAM
*doi:       9999-9999-9999-9999
*inspireId: 1234567
*cdsId:     1234567
*durhamId:  1234
*title:     Production of muons from heavy-flavour hadron decays in p--Pb collisions at $\sqrt{s_{\rm NN}}=5.02$~TeV
*status:    Encoded  2 FEB 2017 by Xiaoming Cheung
*experiment:CERN-LHC-ALICE
*detector:  ALICE
*comment:   CERN-LHC. The production of muons from heavy-flavour hadron decays in p--Pb collisions at $\sqrt{s_{\rm NN}}=5.02$~TeV was studied for $2<p_{\rm T}<16$~GeV/$c$ with the ALICE detector at the CERN LHC. The measurement was performed at forward (p-going direction) and backward (Pb-going direction) rapidity, in the ranges of rapidity in the center-of-mass system (cms) $2.03<y_{\rm cms}<3.53$ and $−4.46<y_{\rm cms}<-2.96$, respectively. The production cross sections and nuclear modification factors are presented as a function of transverse momentum ($p_{\rm T}$). At forward rapidity, the nuclear modification factor is compatible with unity while at backward rapidity, in the interval $2.5<p_{\rm T}<3.5$~GeV/$c$, it is above unity by more than $2\sigma$. The ratio of the forward-to-backward production cross sections is also measured in the overlapping interval $2.96<|y_{\rm cms}|<3.53$ and is smaller than unity by $3.7\sigma$ in $2.5<p_{\rm T}<3.5$~GeV/$c$. The data are described by model calculations including cold nuclear matter effects.


# Start of dataset
# Using 2 significant digits

*dataset:
*location:  Figure 1
*reackey:   p PB --> MUON X
*obskey:    SIGMA(PT) OF HEAVY FLAVOUR DECAY MUONS
*dscomment: pT-differential production cross section of heavy-flavour decay muons at forward rapidity (proton-going side)
*qual:      SQRT(S)/NUCLEON IN GEV : 5020.0
*qual:      PT IN GEV : 2.0 TO 16.0
*qual:      YRAP : 2.03 TO 3.53
*xheader:   $p_{\rm T}~({\rm GeV/}c)$
*yheader:   ${\rm d}\sigma/{\rm d}p_{\rm T}~(\mu{\b} c{\rm /GeV})$
*data:       x : y
 2 TO 2.5; 1364.2 +- 4.7 (DSYS=97);
 2.5 TO 3; 671.4 +- 3.1 (DSYS=40);
 3 TO 3.5; 358.1 +- 2.2 (DSYS=20);
 3.5 TO 4; 208.4 +- 1.6 (DSYS=9.9);
 4 TO 4.5; 124.8 +- 1.2 (DSYS=5.1);
 4.5 TO 5; 77.7 +- 1 (DSYS=3.1);
 5 TO 5.5; 51.12 +- 0.78 (DSYS=2);
 5.5 TO 6; 32.22 +- 0.62 (DSYS=1.3);
 6 TO 6.5; 22.44 +- 0.51 (DSYS=0.92);
 6.5 TO 7; 15.54 +- 0.43 (DSYS=0.66);
 7 TO 7.5; 10.639 +- 0.077 (DSYS=0.62);
 7.5 TO 8; 7.658 +- 0.064 (DSYS=0.46);
 8 TO 8.5; 5.701 +- 0.055 (DSYS=0.35);
 8.5 TO 9; 4.249 +- 0.047 (DSYS=0.27);
 9 TO 9.5; 3.162 +- 0.04 (DSYS=0.2);
 9.5 TO 10; 2.419 +- 0.035 (DSYS=0.16);
 10 TO 10.5; 1.856 +- 0.03 (DSYS=0.13);
 10.5 TO 11; 1.468 +- 0.027 (DSYS=0.1);
 11 TO 11.5; 1.149 +- 0.024 (DSYS=0.083);
 11.5 TO 12; 0.937 +- 0.021 (DSYS=0.069);
 12 TO 12.5; 0.72 +- 0.018 (DSYS=0.055);
 12.5 TO 13; 0.608 +- 0.017 (DSYS=0.047);
 13 TO 13.5; 0.483 +- 0.015 (DSYS=0.039);
 13.5 TO 14; 0.406 +- 0.014 (DSYS=0.033);
 14 TO 14.5; 0.322 +- 0.012 (DSYS=0.027);
 14.5 TO 15; 0.283 +- 0.012 (DSYS=0.024);
 15 TO 15.5; 0.242 +- 0.011 (DSYS=0.021);
 15.5 TO 16; 0.1739 +- 0.0091 (DSYS=0.016);
*dataend:

*dataset:
*location:  Figure 1
*reackey:   p PB --> MUON X
*obskey:    SIGMA(PT) OF HEAVY FLAVOUR DECAY MUONS
*dscomment: pT-differential production cross section of heavy-flavour decay muons at backward rapidity (Pb-going side)
*qual:      SQRT(S)/NUCLEON IN GEV : 5020.0
*qual:      PT IN GEV : 2.0 TO 16.0
*qual:      YRAP : -4.46 TO -2.96
*xheader:   $p_{\rm T}~({\rm GeV/}c)$
*yheader:   ${\rm d}\sigma/{\rm d}p_{\rm T}~(\mu{\b} c{\rm /GeV})$
*data:       x : y
 2 TO 2.5; 1145.5 +- 4.4 (DSYS=1.8e+02);
 2.5 TO 3; 504.7 +- 2.7 (DSYS=61);
 3 TO 3.5; 249.6 +- 1.8 (DSYS=26);
 3.5 TO 4; 129.8 +- 1.3 (DSYS=12);
 4 TO 4.5; 70.33 +- 0.92 (DSYS=5.3);
 4.5 TO 5; 42.54 +- 0.71 (DSYS=2.8);
 5 TO 5.5; 25.34 +- 0.53 (DSYS=1.5);
 5.5 TO 6; 15.99 +- 0.42 (DSYS=0.91);
 6 TO 6.5; 10.53 +- 0.34 (DSYS=0.58);
 6.5 TO 7; 7.38 +- 0.28 (DSYS=0.4);
 7 TO 7.5; 4.494 +- 0.051 (DSYS=0.3);
 7.5 TO 8; 3.181 +- 0.042 (DSYS=0.21);
 8 TO 8.5; 2.199 +- 0.035 (DSYS=0.15);
 8.5 TO 9; 1.607 +- 0.029 (DSYS=0.11);
 9 TO 9.5; 1.13 +- 0.024 (DSYS=0.08);
 9.5 TO 10; 0.862 +- 0.021 (DSYS=0.062);
 10 TO 10.5; 0.617 +- 0.018 (DSYS=0.045);
 10.5 TO 11; 0.466 +- 0.015 (DSYS=0.035);
 11 TO 11.5; 0.361 +- 0.014 (DSYS=0.028);
 11.5 TO 12; 0.289 +- 0.012 (DSYS=0.023);
 12 TO 12.5; 0.214 +- 0.01 (DSYS=0.017);
 12.5 TO 13; 0.1688 +- 0.0091 (DSYS=0.014);
 13 TO 13.5; 0.1293 +- 0.008 (DSYS=0.011);
 13.5 TO 14; 0.1047 +- 0.0072 (DSYS=0.009);
 14 TO 14.5; 0.0829 +- 0.0064 (DSYS=0.0073);
 14.5 TO 15; 0.0763 +- 0.0061 (DSYS=0.0069);
 15 TO 15.5; 0.0585 +- 0.0053 (DSYS=0.0054);
 15.5 TO 16; 0.0489 +- 0.0049 (DSYS=0.0046);
*dataend:

*dataset:
*location:  Figure 2a
*reackey:   p PB --> MUON X
*obskey:    RPPB(PT) OF HEAVY FLAVOUR DECAY MUONS
*dscomment: pT-differential nuclear modification factor of heavy-flavour decay muons at forward rapidity (proton-going side)
*qual:      SQRT(S)/NUCLEON IN GEV : 5020.0
*qual:      PT IN GEV : 2.0 TO 16.0
*qual:      YRAP : 2.03 TO 3.53
*xheader:   $p_{\rm T}~({\rm GeV/}c)$
*yheader:   $R_{\rm pPb}$
*data:       x : y
 2 TO 2.5; 1.0453 +- 0.007 (DSYS=0.15);
 2.5 TO 3; 1.07 +- 0.01 (DSYS=0.13);
 3 TO 3.5; 1.066 +- 0.013 (DSYS=0.12);
 3.5 TO 4; 1.051 +- 0.016 (DSYS=0.11);
 4 TO 4.5; 1.079 +- 0.021 (DSYS=+0.11,-0.1);
 4.5 TO 5; 1.039 +- 0.024 (DSYS=0.1);
 5 TO 5.5; 1.119 +- 0.033 (DSYS=+0.11,-0.1);
 5.5 TO 6; 0.995 +- 0.035 (DSYS=0.1);
 6 TO 6.5; 1.009 +- 0.042 (DSYS=0.1);
 6.5 TO 7; 1.06 +- 0.054 (DSYS=0.11);
 7 TO 7.5; 1.037 +- 0.054 (DSYS=0.12);
 7.5 TO 8; 0.99 +- 0.058 (DSYS=0.12);
 8 TO 8.5; 0.935 +- 0.062 (DSYS=0.12);
 8.5 TO 9; 0.921 +- 0.069 (DSYS=0.12);
 9 TO 9.5; 0.936 +- 0.082 (DSYS=0.12);
 9.5 TO 10; 0.888 +- 0.086 (DSYS=0.12);
 10 TO 10.5; 0.98 +- 0.11 (DSYS=0.14);
 10.5 TO 11; 0.9 +- 0.11 (DSYS=0.13);
 11 TO 11.5; 0.93 +- 0.13 (DSYS=0.14);
 11.5 TO 12; 1.09 +- 0.19 (DSYS=0.17);
 12 TO 12.5; 0.898 +- 0.023 (DSYS=+0.24,-0.19);
 12.5 TO 13; 0.937 +- 0.026 (DSYS=+0.25,-0.19);
 13 TO 13.5; 0.914 +- 0.029 (DSYS=+0.24,-0.19);
 13.5 TO 14; 0.938 +- 0.032 (DSYS=+0.24,-0.19);
 14 TO 14.5; 0.904 +- 0.035 (DSYS=+0.23,-0.19);
 14.5 TO 15; 0.959 +- 0.039 (DSYS=+0.24,-0.2);
 15 TO 15.5; 0.987 +- 0.044 (DSYS=+0.25,-0.2);
 15.5 TO 16; 0.847 +- 0.044 (DSYS=+0.21,-0.17);
*dataend:

*dataset:
*location:  Figure 2b
*reackey:   p PB --> MUON X
*obskey:    RPPB(PT) OF HEAVY FLAVOUR DECAY MUONS
*dscomment: pT-differential nuclear modification factor of heavy-flavour decay muons at backward rapidity (Pb-going side)
*qual:      SQRT(S)/NUCLEON IN GEV : 5020.0
*qual:      PT IN GEV : 2.0 TO 16.0
*qual:      YRAP : -4.64 TO -2.96
*xheader:   $p_{\rm T}~({\rm GeV/}c)$
*yheader:   $R_{\rm pPb}$
*data:       x : y
 2 TO 2.5; 1.455 +- 0.01 (DSYS=+0.31,-0.3);
 2.5 TO 3; 1.41 +- 0.013 (DSYS=+0.24,-0.23);
 3 TO 3.5; 1.368 +- 0.017 (DSYS=+0.21,-0.2);
 3.5 TO 4; 1.262 +- 0.02 (DSYS=+0.17,-0.16);
 4 TO 4.5; 1.224 +- 0.026 (DSYS=+0.15,-0.14);
 4.5 TO 5; 1.193 +- 0.031 (DSYS=+0.14,-0.13);
 5 TO 5.5; 1.209 +- 0.04 (DSYS=0.13);
 5.5 TO 6; 1.117 +- 0.044 (DSYS=0.12);
 6 TO 6.5; 1.11 +- 0.053 (DSYS=0.12);
 6.5 TO 7; 1.22 +- 0.07 (DSYS=0.14);
 7 TO 7.5; 1.097 +- 0.058 (DSYS=+0.14,-0.13);
 7.5 TO 8; 1.064 +- 0.064 (DSYS=+0.14,-0.13);
 8 TO 8.5; 0.963 +- 0.065 (DSYS=+0.13,-0.12);
 8.5 TO 9; 0.959 +- 0.073 (DSYS=0.13);
 9 TO 9.5; 0.948 +- 0.084 (DSYS=0.13);
 9.5 TO 10; 0.923 +- 0.092 (DSYS=0.13);
 10 TO 10.5; 0.97 +- 0.11 (DSYS=0.14);
 10.5 TO 11; 0.88 +- 0.11 (DSYS=0.13);
 11 TO 11.5; 0.93 +- 0.14 (DSYS=0.15);
 11.5 TO 12; 1.09 +- 0.19 (DSYS=0.18);
 12 TO 12.5; 0.894 +- 0.043 (DSYS=+0.28,-0.22);
 12.5 TO 13; 0.892 +- 0.048 (DSYS=+0.28,-0.22);
 13 TO 13.5; 0.861 +- 0.053 (DSYS=+0.26,-0.21);
 13.5 TO 14; 0.873 +- 0.06 (DSYS=+0.27,-0.22);
 14 TO 14.5; 0.861 +- 0.066 (DSYS=+0.26,-0.22);
 14.5 TO 15; 0.981 +- 0.078 (DSYS=+0.3,-0.25);
 15 TO 15.5; 0.926 +- 0.084 (DSYS=+0.28,-0.24);
 15.5 TO 16; 0.95 +- 0.095 (DSYS=+0.29,-0.25);
*dataend:

*dataset:
*location:  Figure 3a
*reackey:   p PB --> MUON X
*obskey:    RPPB(PT) OF HEAVY FLAVOUR DECAY MUONS
*dscomment: pT-differential nuclear modification factor of heavy-flavour decay muons at forward rapidity (proton-going side)
*qual:      SQRT(S)/NUCLEON IN GEV : 5020.0
*qual:      PT IN GEV : 2.0 TO 16.0
*qual:      YRAP : 2.03 TO 2.79
*xheader:   $p_{\rm T}~({\rm GeV/}c)$
*yheader:   $R_{\rm pPb}$
*data:       x : y
 2 TO 2.5; 1.1173 +- 0.0082 (DSYS=0.17);
 2.5 TO 3; 1.133 +- 0.011 (DSYS=0.14);
 3 TO 3.5; 1.12 +- 0.014 (DSYS=0.13);
 3.5 TO 4; 1.094 +- 0.018 (DSYS=0.12);
 4 TO 4.5; 1.127 +- 0.023 (DSYS=0.11);
 4.5 TO 5; 1.07 +- 0.027 (DSYS=0.1);
 5 TO 5.5; 1.134 +- 0.036 (DSYS=0.11);
 5.5 TO 6; 0.995 +- 0.038 (DSYS=0.1);
 6 TO 6.5; 1.053 +- 0.047 (DSYS=0.11);
 6.5 TO 7; 1.062 +- 0.059 (DSYS=0.11);
 7 TO 7.5; 1.084 +- 0.056 (DSYS=0.13);
 7.5 TO 8; 1.036 +- 0.061 (DSYS=0.12);
 8 TO 8.5; 0.981 +- 0.065 (DSYS=0.12);
 8.5 TO 9; 0.978 +- 0.074 (DSYS=+0.13,-0.12);
 9 TO 9.5; 0.979 +- 0.086 (DSYS=0.13);
 9.5 TO 10; 0.921 +- 0.09 (DSYS=+0.13,-0.12);
 10 TO 10.5; 1.01 +- 0.12 (DSYS=0.14);
 10.5 TO 11; 0.94 +- 0.12 (DSYS=0.14);
 11 TO 11.5; 0.96 +- 0.14 (DSYS=0.15);
 11.5 TO 12; 1.14 +- 0.2 (DSYS=0.18);
 12 TO 12.5; 0.95 +- 0.029 (DSYS=+0.25,-0.19);
 12.5 TO 13; 0.975 +- 0.032 (DSYS=+0.26,-0.2);
 13 TO 13.5; 0.941 +- 0.035 (DSYS=+0.24,-0.19);
 13.5 TO 14; 0.963 +- 0.039 (DSYS=+0.24,-0.19);
 14 TO 14.5; 0.951 +- 0.043 (DSYS=+0.24,-0.19);
 14.5 TO 15; 0.958 +- 0.047 (DSYS=+0.24,-0.19);
 15 TO 15.5; 1.029 +- 0.053 (DSYS=+0.25,-0.2);
 15.5 TO 16; 0.858 +- 0.053 (DSYS=+0.21,-0.17);
*dataend:

*dataset:
*location:  Figure 3a
*reackey:   p PB --> MUON X
*obskey:    RPPB(PT) OF HEAVY FLAVOUR DECAY MUONS
*dscomment: pT-differential nuclear modification factor of heavy-flavour decay muons at forward rapidity (proton-going side)
*qual:      SQRT(S)/NUCLEON IN GEV : 5020.0
*qual:      PT IN GEV : 2.0 TO 16.0
*qual:      YRAP : 2.79 TO 3.53
*xheader:   $p_{\rm T}~({\rm GeV/}c)$
*yheader:   $R_{\rm pPb}$
*data:       x : y
 2 TO 2.5; 0.9539 +- 0.0075 (DSYS=+0.14,-0.13);
 2.5 TO 3; 0.992 +- 0.011 (DSYS=+0.12,-0.11);
 3 TO 3.5; 0.998 +- 0.014 (DSYS=0.11);
 3.5 TO 4; 1 +- 0.018 (DSYS=0.1);
 4 TO 4.5; 1.02 +- 0.024 (DSYS=0.1);
 4.5 TO 5; 1.006 +- 0.029 (DSYS=0.1);
 5 TO 5.5; 1.114 +- 0.04 (DSYS=0.11);
 5.5 TO 6; 1.016 +- 0.044 (DSYS=0.1);
 6 TO 6.5; 0.951 +- 0.05 (DSYS=0.1);
 6.5 TO 7; 1.086 +- 0.069 (DSYS=+0.12,-0.11);
 7 TO 7.5; 0.971 +- 0.051 (DSYS=0.11);
 7.5 TO 8; 0.927 +- 0.056 (DSYS=0.11);
 8 TO 8.5; 0.873 +- 0.059 (DSYS=0.11);
 8.5 TO 9; 0.835 +- 0.064 (DSYS=0.11);
 9 TO 9.5; 0.877 +- 0.078 (DSYS=0.12);
 9.5 TO 10; 0.846 +- 0.084 (DSYS=0.12);
 10 TO 10.5; 0.94 +- 0.11 (DSYS=0.13);
 10.5 TO 11; 0.85 +- 0.11 (DSYS=0.13);
 11 TO 11.5; 0.9 +- 0.13 (DSYS=0.14);
 11.5 TO 12; 1.01 +- 0.18 (DSYS=0.16);
 12 TO 12.5; 0.814 +- 0.039 (DSYS=+0.23,-0.18);
 12.5 TO 13; 0.886 +- 0.046 (DSYS=+0.25,-0.19);
 13 TO 13.5; 0.887 +- 0.051 (DSYS=+0.25,-0.2);
 13.5 TO 14; 0.918 +- 0.058 (DSYS=+0.25,-0.2);
 14 TO 14.5; 0.83 +- 0.061 (DSYS=+0.23,-0.18);
 14.5 TO 15; 1.003 +- 0.074 (DSYS=+0.27,-0.22);
 15 TO 15.5; 0.925 +- 0.079 (DSYS=+0.25,-0.21);
 15.5 TO 16; 0.858 +- 0.083 (DSYS=+0.23,-0.19);
*dataend:

*dataset:
*location:  Figure 3b
*reackey:   p PB --> MUON X
*obskey:    RPPB(PT) OF HEAVY FLAVOUR DECAY MUONS
*dscomment: pT-differential nuclear modification factor of heavy-flavour decay muons at backward rapidity (Pb-going side)
*qual:      SQRT(S)/NUCLEON IN GEV : 5020.0
*qual:      PT IN GEV : 2.0 TO 16.0
*qual:      YRAP : -4.46 TO -3.71
*xheader:   $p_{\rm T}~({\rm GeV/}c)$
*yheader:   $R_{\rm pPb}$
*data:       x : y
 2 TO 2.5; 1.435 +- 0.012 (DSYS=+0.27,-0.25);
 2.5 TO 3; 1.402 +- 0.017 (DSYS=+0.22,-0.2);
 3 TO 3.5; 1.323 +- 0.022 (DSYS=+0.19,-0.18);
 3.5 TO 4; 1.274 +- 0.027 (DSYS=+0.17,-0.16);
 4 TO 4.5; 1.19 +- 0.035 (DSYS=+0.15,-0.14);
 4.5 TO 5; 1.204 +- 0.044 (DSYS=+0.14,-0.13);
 5 TO 5.5; 1.124 +- 0.054 (DSYS=+0.13,-0.12);
 5.5 TO 6; 1.031 +- 0.062 (DSYS=0.12);
 6 TO 6.5; 0.959 +- 0.073 (DSYS=+0.12,-0.11);
 6.5 TO 7; 1.14 +- 0.1 (DSYS=+0.14,-0.13);
 7 TO 7.5; 0.944 +- 0.053 (DSYS=+0.13,-0.12);
 7.5 TO 8; 0.895 +- 0.058 (DSYS=0.12);
 8 TO 8.5; 0.828 +- 0.061 (DSYS=+0.12,-0.11);
 8.5 TO 9; 0.837 +- 0.071 (DSYS=0.12);
 9 TO 9.5; 0.798 +- 0.079 (DSYS=+0.12,-0.11);
 9.5 TO 10; 0.782 +- 0.087 (DSYS=0.12);
 10 TO 10.5; 0.8 +- 0.11 (DSYS=+0.13,-0.12);
 10.5 TO 11; 0.73 +- 0.11 (DSYS=+0.12,-0.11);
 11 TO 11.5; 0.81 +- 0.14 (DSYS=+0.14,-0.13);
 11.5 TO 12; 0.83 +- 0.17 (DSYS=0.14);
 12 TO 12.5; 0.788 +- 0.093 (DSYS=+0.31,-0.26);
 12.5 TO 13; 0.79 +- 0.11 (DSYS=+0.31,-0.27);
 13 TO 13.5; 0.71 +- 0.12 (DSYS=+0.28,-0.25);
 13.5 TO 14; 0.64 +- 0.13 (DSYS=+0.26,-0.24);
 14 TO 14.5; 0.87 +- 0.16 (DSYS=+0.36,-0.33);
 14.5 TO 15; 0.66 +- 0.16 (DSYS=+0.28,-0.26);
 15 TO 15.5; 0.95 +- 0.22 (DSYS=+0.41,-0.38);
 15.5 TO 16; 1.02 +- 0.25 (DSYS=+0.46,-0.42);
*dataend:

*dataset:
*location:  Figure 3b
*reackey:   p PB --> MUON X
*obskey:    RPPB(PT) OF HEAVY FLAVOUR DECAY MUONS
*dscomment: pT-differential nuclear modification factor of heavy-flavour decay muons at backward rapidity (Pb-going side)
*qual:      SQRT(S)/NUCLEON IN GEV : 5020.0
*qual:      PT IN GEV : 2.0 TO 16.0
*qual:      YRAP : -3.71 TO -2.96
*xheader:   $p_{\rm T}~({\rm GeV/}c)$
*yheader:   $R_{\rm pPb}$
*data:       x : y
 2 TO 2.5; 1.49 +- 0.011 (DSYS=+0.34,-0.33);
 2.5 TO 3; 1.437 +- 0.015 (DSYS=+0.26,-0.25);
 3 TO 3.5; 1.411 +- 0.019 (DSYS=0.22);
 3.5 TO 4; 1.278 +- 0.022 (DSYS=+0.18,-0.17);
 4 TO 4.5; 1.255 +- 0.028 (DSYS=0.15);
 4.5 TO 5; 1.203 +- 0.034 (DSYS=+0.14,-0.13);
 5 TO 5.5; 1.253 +- 0.044 (DSYS=+0.14,-0.13);
 5.5 TO 6; 1.158 +- 0.049 (DSYS=+0.13,-0.12);
 6 TO 6.5; 1.17 +- 0.059 (DSYS=0.13);
 6.5 TO 7; 1.254 +- 0.077 (DSYS=0.14);
 7 TO 7.5; 1.149 +- 0.061 (DSYS=0.14);
 7.5 TO 8; 1.118 +- 0.067 (DSYS=0.14);
 8 TO 8.5; 1.001 +- 0.068 (DSYS=0.13);
 8.5 TO 9; 0.988 +- 0.076 (DSYS=0.13);
 9 TO 9.5; 0.983 +- 0.088 (DSYS=0.13);
 9.5 TO 10; 0.95 +- 0.1 (DSYS=0.13);
 10 TO 10.5; 1.01 +- 0.12 (DSYS=0.15);
 10.5 TO 11; 0.92 +- 0.12 (DSYS=0.14);
 11 TO 11.5; 0.95 +- 0.14 (DSYS=0.15);
 11.5 TO 12; 1.14 +- 0.2 (DSYS=0.18);
 12 TO 12.5; 0.903 +- 0.047 (DSYS=+0.27,-0.21);
 12.5 TO 13; 0.9 +- 0.053 (DSYS=+0.26,-0.21);
 13 TO 13.5; 0.878 +- 0.059 (DSYS=+0.26,-0.2);
 13.5 TO 14; 0.905 +- 0.066 (DSYS=+0.26,-0.21);
 14 TO 14.5; 0.844 +- 0.071 (DSYS=+0.24,-0.2);
 14.5 TO 15; 1.023 +- 0.086 (DSYS=+0.29,-0.24);
 15 TO 15.5; 0.905 +- 0.09 (DSYS=+0.26,-0.22);
 15.5 TO 16; 0.92 +- 0.1 (DSYS=+0.26,-0.22);
*dataend:

*dataset:
*location:  Figure 4
*reackey:   p PB --> MUON X
*obskey:    RFB(PT) OF HEAVY FLAVOUR DECAY MUONS
*dscomment: pT-differential forward-to-backward ratio of heavy-flavour decay muons
*qual:      SQRT(S)/NUCLEON IN GEV : 5020.0
*qual:      PT IN GEV : 2.0 TO 16.0
*qual:      YRAP : 2.96 TO 3.53
*xheader:   $p_{\rm T}~({\rm GeV/}c)$
*yheader:   $R_{\rm FB}$
*data:       x : y
 2 TO 2.5; 0.6485 +- 0.0054 (DSYS=0.14);
 2.5 TO 3; 0.6911 +- 0.0079 (DSYS=0.11);
 3 TO 3.5; 0.711 +- 0.011 (DSYS=0.1);
 3.5 TO 4; 0.799 +- 0.016 (DSYS=0.091);
 4 TO 4.5; 0.809 +- 0.021 (DSYS=0.074);
 4.5 TO 5; 0.837 +- 0.028 (DSYS=0.069);
 5 TO 5.5; 0.879 +- 0.036 (DSYS=0.067);
 5.5 TO 6; 0.882 +- 0.044 (DSYS=0.062);
 6 TO 6.5; 0.845 +- 0.052 (DSYS=0.06);
 6.5 TO 7; 0.893 +- 0.066 (DSYS=0.062);
 7 TO 7.5; 0.835 +- 0.017 (DSYS=0.075);
 7.5 TO 8; 0.812 +- 0.019 (DSYS=0.074);
 8 TO 8.5; 0.861 +- 0.024 (DSYS=0.079);
 8.5 TO 9; 0.838 +- 0.027 (DSYS=0.079);
 9 TO 9.5; 0.87 +- 0.033 (DSYS=0.084);
 9.5 TO 10; 0.898 +- 0.038 (DSYS=0.088);
 10 TO 10.5; 0.891 +- 0.044 (DSYS=0.089);
 10.5 TO 11; 0.937 +- 0.053 (DSYS=0.1);
 11 TO 11.5; 0.91 +- 0.059 (DSYS=0.1);
 11.5 TO 12; 0.842 +- 0.06 (DSYS=0.091);
 12 TO 12.5; 0.936 +- 0.077 (DSYS=0.1);
 12.5 TO 13.5; 0.955 +- 0.065 (DSYS=0.11);
 13.5 TO 14.5; 0.994 +- 0.082 (DSYS=0.12);
 14.5 TO 16; 0.943 +- 0.079 (DSYS=0.12);
*dataend:

# End of dataset
